Tracking Any Point with Agentic Visual Reasoning

A general-purpose Vision-Language Model (VLM) has surpassed expert vision models in many domains such as object detection and video recognition. However, point correspondence is known to be challenging for VLMs since it goes beyond object-level recognition: it requires pixel-level localization of the same physical surface point across observations, even when appearance changes or the point disappears and later reappears. In this paper, we introduce AgenTAP, a VLM-based agent that directly predicts point coordinates and visibility and actively reasons over videos. Starting from its own estimate, the agent autonomously chooses what to inspect and uses the resulting evidence to verify point identity and refine its predictions. With GPT-6 Astra, it surpasses expert vision models in both point localization and visibility prediction, without correspondence-specific fine-tuning. We further use AgenTAP to re-identify physical points after disappearance and reconnect fragmented tracks, constructing EgoTAP-4D, a dataset of 3D point trajectories in long real-world egocentric videos. On sampled reappearing points, its predictions approach human agreement, and adding EgoTAP-4D to D4RT training improves average 3D tracking performance.

==> figures/graphics/tool_icons/NOTICE.txt <==
The PNG icons in this folder are from Noto Emoji (https://github.com/googlefonts/noto-emoji, commit
99701e07d3d1fe1bdbcdb14964547f0fd592966f, 2D/png/128), Copyright Google Inc., licensed under the Apache License,
Version 2.0 (https://www.apache.org/licenses/LICENSE-2.0). They are unmodified. figures/scripts/fetch_tool_icons.py
downloads them and checks their SHA-256.

